Probing gamma-ray bursts observed at very high energies through their afterglow

A growing number of gamma-ray burst (GRB) afterglows is observed at very-high energies (VHE, $\gtrsim 100$ GeV). Yet, our understanding of the mechanism powering the VHE emission remains baffling. We make use of multi-wavelength observations of the afterglow of GRB 180720B, GRB 190114C, and GRB 221009A to investigate whether the bursts exhibiting VHE emission share common features. We assume the standard afterglow model and microphysical parameters consistent with a synchrotron self-Compton (SSC) scenario for the VHE radiation. By requiring that the blastwave should be transparent to $\gamma$-$\gamma$ pair production at the time of observation of the VHE photons and relying on typical prompt emission efficiencies and data in the radio, optical and X-ray bands, we infer for those bursts that the initial energy of the blastwave is $\tilde{E}_{k, \rm{iso}} \gtrsim \mathcal{O}(10^{54})$ erg and the circumburst density is $n_0 \lesssim \mathcal{O}(10^{-1})$ cm$^{-3}$ for a constant circumburst profile [or $A_\star \lesssim \mathcal{O}(10^{-1})$ cm$^{-1}$ for a wind scenario]. Our findings thus suggest that these VHE bursts might be hosted in low-density environments, if the SSC radiation is responsible for the VHE emission. While these trends are based on a small number of bursts, the Cherenkov Telescope Array has the potential to provide crucial insight in this context by detecting a larger sample of VHE GRBs. In addition, due to the very poor statistics, the non-observation of high-energy neutrinos cannot constrain the properties of these bursts efficiently, unless additional VHE GRBs should be detected at distances closer than $15$ Mpc when IceCube-Gen2 radio will be operational.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
